Performance Analysis for Time-of-Arrival Estimation with Oversampled Low-Complexity 1-bit A/D Conversion

Analog-to-digtial (A/D) conversion plays a crucial role when it comes to the design of energy-efficient and fast signal processing systems. As its complexity grows exponentially with the number of output bits, significant savings are possible when resorting to a minimum resolution of a single bit. However, then the nonlinear effect which is introduced by the A/D converter results in a pronounced performance loss, in particular for the case when the receiver is operated outside the low signal-to-noise ratio (SNR) regime. By trading the A/D resolution for a moderately faster sampling rate, we show that for time-of-arrival (TOA) estimation under any SNR level it is possible to obtain a low-complexity $1$-bit receive system which features a smaller performance degradation then the classical low SNR hard-limiting loss of $2/\pi$ ($-1.96$ dB). Key to this result is the employment of a lower bound for the Fisher information matrix which enables us to approximate the estimation performance for coarsely quantized receivers with correlated noise models in a pessimistic way.

==> QLoss_SamplingRate_m0dB.txt <==
  1.00097752  -3.97015105  -2.70686018
  1.44585641  -3.28676563  -1.79647484
  1.89073531  -3.01926243  -1.43470315
  2.33561421  -2.85823648  -1.23908026
  2.78049310  -2.76556484  -1.12723498
  3.22537200  -2.72128994  -1.05897218
  3.67025090  -2.67949521  -1.01098804
  4.11512979  -2.66104686  -0.97981418
  4.56000869  -2.63772840  -0.95456699
  5.00488759  -2.62924485  -0.93823388


==> QLoss_SamplingRate_m24dB.txt <==
  1.00097752  -1.97155715  -1.96675104
  1.44585641  -1.45385689  -1.40927465
  1.89073531  -1.26401185  -1.18677558
  2.33561421  -1.13920180  -1.08179697
  2.78049310  -1.06615017  -1.01967481
  3.22537200  -1.04152975  -0.98721156
  3.67025090  -1.00753778  -0.95809509
  4.11512979  -0.99892849  -0.94601179
  4.56000869  -0.97939818  -0.92847369
  5.00488759  -0.97650816  -0.92411404


==> QLoss_SamplingRate_m3dB.txt <==
  1.00097752  -2.95000877  -2.33157747
  1.44585641  -2.37765176  -1.61520204
  1.89073531  -2.15254796  -1.32319305
  2.33561421  -2.01306796  -1.17680155
  2.78049310  -1.93273510  -1.09277490
  3.22537200  -1.89967635  -1.04384132
  3.67025090  -1.86295204  -1.00713403
  4.11512979  -1.85015791  -0.98599306
  4.56000869  -1.82932797  -0.96589618
  5.00488759  -1.82408308  -0.95562629


==> QLoss_SamplingRate_m6dB.txt <==
  1.00097752  -2.45291270  -2.14711767
  1.44585641  -1.91611686  -1.51611422
  1.89073531  -1.70975270  -1.25949681
  2.33561421  -1.57875922  -1.13554976
  2.78049310  -1.50284587  -1.06370329
  3.22537200  -1.47445338  -1.02366373
  3.67025090  -1.43945161  -0.99147344
  4.11512979  -1.42898369  -0.97511681
  4.56000869  -1.40898481  -0.95678222
  5.00488759  -1.40505617  -0.94954856

